Crystal Representation in the Reciprocal Space

In crystallography, a structure is typically represented by the arrangement of atoms in the direct space. Furthermore, space group symmetry and Wyckoff site notations are applied to characterize crystal structures with only a few variables. While this representation is effective for data records and human learning, it lacks one-to-one correspondence between the crystal structure and its representation. This is problematic for many applications, such as crystal structure determination, comparison, and more recently, generative model learning. To address this issue, we propose to represent crystals in a four-dimensional (4D) reciprocal space featured by their Cartesian coordinates and scattering factors, which can naturally handle translation invariance and space group symmetry with the help of structure factors. In order to achieve rotational invariance, the 4D coordinates are then transformed into a power spectrum representation under the orthogonal spherical harmonic and radial basis. Hence, this representation captures both periodicity and symmetry of the crystal structure while also providing a continuous representation of the atomic positions and cell parameters in the direct space. Its effectiveness is demonstrated by applying it to several crystal structure matching and reconstruction tasks.

==> Fig3-bessel.txt <==
2.000000e-04 3.973835e-01 7.947669e-01 1.192150e+00 1.589532e+00 1.986914e+00
2.203607e-03 3.973804e-01 7.947417e-01 1.192065e+00 1.589331e+00 1.986521e+00
4.207214e-03 3.973720e-01 7.946745e-01 1.191838e+00 1.588794e+00 1.985472e+00
6.210822e-03 3.973583e-01 7.945654e-01 1.191470e+00 1.587921e+00 1.983767e+00
8.214429e-03 3.973394e-01 7.944142e-01 1.190960e+00 1.586713e+00 1.981409e+00
1.021804e-02 3.973153e-01 7.942212e-01 1.190309e+00 1.585170e+00 1.978398e+00
1.222164e-02 3.972859e-01 7.939862e-01 1.189516e+00 1.583293e+00 1.974735e+00
1.422525e-02 3.972513e-01 7.937093e-01 1.188582e+00 1.581082e+00 1.970424e+00
1.622886e-02 3.972114e-01 7.933905e-01 1.187508e+00 1.578539e+00 1.965467e+00
1.823246e-02 3.971663e-01 7.930298e-01 1.186292e+00 1.575664e+00 1.959867e+00
2.023607e-02 3.971159e-01 7.926274e-01 1.184936e+00 1.572458e+00 1.953627e+00
2.223968e-02 3.970603e-01 7.921831e-01 1.183440e+00 1.568923e+00 1.946750e+00
2.424329e-02 3.969995e-01 7.916971e-01 1.181805e+00 1.565060e+00 1.939241e+00
2.624689e-02 3.969334e-01 7.911695e-01 1.180029e+00 1.560870e+00 1.931105e+00
2.825050e-02 3.968620e-01 7.906001e-01 1.178115e+00 1.556356e+00 1.922346e+00
3.025411e-02 3.967855e-01 7.899892e-01 1.176062e+00 1.551518e+00 1.912969e+00
3.225772e-02 3.967037e-01 7.893368e-01 1.173870e+00 1.546359e+00 1.902980e+00
3.426132e-02 3.966167e-01 7.886428e-01 1.171541e+00 1.540880e+00 1.892384e+00
3.626493e-02 3.965244e-01 7.879075e-01 1.169075e+00 1.535084e+00 1.881189e+00
3.826854e-02 3.964269e-01 7.871309e-01 1.166471e+00 1.528972e+00 1.869400e+00
4.027214e-02 3.963242e-01 7.863130e-01 1.163732e+00 1.522548e+00 1.857025e+00
4.227575e-02 3.962163e-01 7.854539e-01 1.160857e+00 1.515813e+00 1.844071e+00
4.427936e-02 3.961031e-01 7.845537e-01 1.157847e+00 1.508771e+00 1.830545e+00
4.628297e-02 3.959848e-01 7.836125e-01 1.154702e+00 1.501423e+00 1.816456e+00
4.828657e-02 3.958612e-01 7.826303e-01 1.151424e+00 1.493772e+00 1.801812e+00
5.029018e-02 3.957324e-01 7.816073e-01 1.148013e+00 1.485822e+00 1.786621e+00
5.229379e-02 3.955984e-01 7.805436e-01 1.144470e+00 1.477576e+00 1.770892e+00
5.429739e-02 3.954592e-01 7.794393e-01 1.140795e+00 1.469036e+00 1.754635e+00
5.630100e-02 3.953148e-01 7.782944e-01 1.136989e+00 1.460205e+00 1.737859e+00
5.830461e-02 3.951652e-01 7.771091e-01 1.133053e+00 1.451088e+00 1.720574e+00
6.030822e-02 3.950103e-01 7.758835e-01 1.128988e+00 1.441688e+00 1.702790e+00
6.231182e-02 3.948503e-01 7.746178e-01 1.124795e+00 1.432007e+00 1.684517e+00
6.431543e-02 3.946852e-01 7.733119e-01 1.120475e+00 1.422050e+00 1.665766e+00
6.631904e-02 3.945148e-01 7.719661e-01 1.116028e+00 1.411820e+00 1.646549e+00
6.832265e-02 3.943392e-01 7.705804e-01 1.111456e+00 1.401322e+00 1.626875e+00
7.032625e-02 3.941585e-01 7.691551e-01 1.106760e+00 1.390559e+00 1.606757e+00
7.232986e-02 3.939726e-01 7.676902e-01 1.101939e+00 1.379535e+00 1.586207e+00
7.433347e-02 3.937815e-01 7.661859e-01 1.096997e+00 1.368255e+00 1.565235e+00
7.633707e-02 3.935853e-01 7.646424e-01 1.091932e+00 1.356722e+00 1.543855e+00
7.834068e-02 3.933839e-01 7.630597e-01 1.086748e+00 1.344941e+00 1.522078e+00
8.034429e-02 3.931774e-01 7.614380e-01 1.081444e+00 1.332916e+00 1.499918e+00
8.234790e-02 3.929657e-01 7.597775e-01 1.076022e+00 1.320652e+00 1.477386e+00
8.435150e-02 3.927489e-01 7.580784e-01 1.070483e+00 1.308154e+00 1.454497e+00
8.635511e-02 3.925269e-01 7.563407e-01 1.064829e+00 1.295425e+00 1.431262e+00
8.835872e-02 3.922998e-01 7.545647e-01 1.059059e+00 1.282471e+00 1.407696e+00
9.036232e-02 3.920676e-01 7.527505e-01 1.053176e+00 1.269297e+00 1.383811e+00
9.236593e-02 3.918302e-01 7.508983e-01 1.047182e+00 1.255907e+00 1.359622e+00
9.436954e-02 3.915877e-01 7.490083e-01 1.041076e+00 1.242306e+00 1.335142e+00
9.637315e-02 3.913402e-01 7.470806e-01 1.034860e+00 1.228500e+00 1.310385e+00
9.837675e-02 3.910875e-01 7.451155e-01 1.028536e+00 1.214493e+00 1.285365e+00
1.003804e-01 3.908297e-01 7.431131e-01 1.022106e+00 1.200291e+00 1.260096e+00
1.023840e-01 3.905668e-01 7.410736e-01 1.015569e+00 1.185899e+00 1.234592e+00
1.043876e-01 3.902988e-01 7.389972e-01 1.008928e+00 1.171322e+00 1.208868e+00
1.063912e-01 3.900258e-01 7.368841e-01 1.002185e+00 1.156565e+00 1.182938e+00
1.083948e-01 3.897477e-01 7.347344e-01 9.953399e-01 1.141635e+00 1.156817e+00
1.103984e-01 3.894645e-01 7.325485e-01 9.883949e-01 1.126535e+00 1.130519e+00
1.124020e-01 3.891763e-01 7.303265e-01 9.813513e-01 1.111273e+00 1.104059e+00
1.144056e-01 3.888830e-01 7.280686e-01 9.742106e-01 1.095853e+00 1.077451e+00
1.164092e-01 3.885846e-01 7.257750e-01 9.669744e-01 1.080282e+00 1.050711e+00
1.184128e-01 3.882812e-01 7.234460e-01 9.596440e-01 1.064564e+00 1.023852e+00
1.204164e-01 3.879728e-01 7.210817e-01 9.522211e-01 1.048705e+00 9.968900e-01
1.224200e-01 3.876594e-01 7.186824e-01 9.447072e-01 1.032712e+00 9.698392e-01
1.244236e-01 3.873409e-01 7.162483e-01 9.371039e-01 1.016590e+00 9.427146e-01
1.264273e-01 3.870175e-01 7.137797e-01 9.294126e-01 1.000344e+00 9.155308e-01
1.284309e-01 3.866890e-01 7.112767e-01 9.216352e-01 9.839813e-01 8.883025e-01
1.304345e-01 3.863555e-01 7.087396e-01 9.137730e-01 9.675070e-01 8.610444e-01
1.324381e-01 3.860171e-01 7.061687e-01 9.058279e-01 9.509271e-01 8.337712e-01
1.344417e-01 3.856737e-01 7.035642e-01 8.978014e-01 9.342476e-01 8.064974e-01
1.364453e-01 3.853253e-01 7.009262e-01 8.896952e-01 9.174745e-01 7.792375e-01
1.384489e-01 3.849719e-01 6.982552e-01 8.815109e-01 9.006136e-01 7.520060e-01
1.404525e-01 3.846136e-01 6.955513e-01 8.732503e-01 8.836711e-01 7.248173e-01
1.424561e-01 3.842503e-01 6.928147e-01 8.649151e-01 8.666528e-01 6.976855e-01
1.444597e-01 3.838821e-01 6.900458e-01 8.565070e-01 8.495649e-01 6.706250e-01
1.464633e-01 3.835090e-01 6.872448e-01 8.480276e-01 8.324133e-01 6.436497e-01
1.484669e-01 3.831310e-01 6.844119e-01 8.394789e-01 8.152041e-01 6.167736e-01
1.504705e-01 3.827480e-01 6.815475e-01 8.308624e-01 7.979433e-01 5.900104e-01
1.524741e-01 3.823602e-01 6.786517e-01 8.221800e-01 7.806370e-01 5.633740e-01
1.544778e-01 3.819674e-01 6.757250e-01 8.134335e-01 7.632912e-01 5.368777e-01
1.564814e-01 3.815698e-01 6.727674e-01 8.046246e-01 7.459119e-01 5.105351e-01
1.584850e-01 3.811673e-01 6.697793e-01 7.957552e-01 7.285052e-01 4.843592e-01
1.604886e-01 3.807599e-01 6.667611e-01 7.868270e-01 7.110771e-01 4.583632e-01
1.624922e-01 3.803477e-01 6.637129e-01 7.778418e-01 6.936336e-01 4.325599e-01
1.644958e-01 3.799307e-01 6.606350e-01 7.688016e-01 6.761807e-01 4.069620e-01
1.664994e-01 3.795088e-01 6.575278e-01 7.597081e-01 6.587244e-01 3.815819e-01
1.685030e-01 3.790820e-01 6.543915e-01 7.505632e-01 6.412705e-01 3.564319e-01
1.705066e-01 3.786505e-01 6.512264e-01 7.413688e-01 6.238252e-01 3.315242e-01
1.725102e-01 3.782142e-01 6.480329e-01 7.321266e-01 6.063942e-01 3.068705e-01
1.745138e-01 3.777730e-01 6.448111e-01 7.228386e-01 5.889836e-01 2.824824e-01
1.765174e-01 3.773271e-01 6.415615e-01 7.135066e-01 5.715990e-01 2.583714e-01
1.785210e-01 3.768764e-01 6.382842e-01 7.041325e-01 5.542464e-01 2.345485e-01
1.805246e-01 3.764210e-01 6.349797e-01 6.947182e-01 5.369316e-01 2.110248e-01
1.825283e-01 3.759608e-01 6.316482e-01 6.852656e-01 5.196602e-01 1.878107e-01
1.845319e-01 3.754958e-01 6.282900e-01 6.757766e-01 5.024381e-01 1.649168e-01
1.865355e-01 3.750261e-01 6.249055e-01 6.662530e-01 4.852708e-01 1.423531e-01
1.885391e-01 3.745518e-01 6.214949e-01 6.566968e-01 4.681641e-01 1.201295e-01
1.905427e-01 3.740727e-01 6.180586e-01 6.471098e-01 4.511235e-01 9.825550e-02
1.925463e-01 3.735889e-01 6.145969e-01 6.374941e-01 4.341546e-01 7.674045e-02
1.945499e-01 3.731004e-01 6.111100e-01 6.278514e-01 4.172628e-01 5.559333e-02
1.965535e-01 3.726072e-01 6.075984e-01 6.181837e-01 4.004536e-01 3.482285e-02
1.985571e-01 3.721094e-01 6.040624e-01 6.084929e-01 3.837323e-01 1.443741e-02
2.005607e-01 3.716069e-01 6.005022e-01 5.987810e-01 3.671043e-01 -5.554891e-03
2.025643e-01 3.710998e-01 5.969182e-01 5.890497e-01 3.505748e-01 -2.514624e-02
2.045679e-01 3.705881e-01 5.933108e-01 5.793011e-01 3.341491e-01 -4.432917e-02
2.065715e-01 3.700718e-01 5.896802e-01 5.695371e-01 3.178322e-01 -6.309649e-02
2.085752e-01 3.695508e-01 5.860268e-01 5.597595e-01 3.016293e-01 -8.144135e-02
2.105788e-01 3.690253e-01 5.823509e-01 5.499703e-01 2.855454e-01 -9.935723e-02
2.125824e-01 3.684952e-01 5.786529e-01 5.401713e-01 2.695853e-01 -1.168379e-01
2.145860e-01 3.679605e-01 5.749332e-01 5.303645e-01 2.537540e-01 -1.338775e-01
2.165896e-01 3.674213e-01 5.711919e-01 5.205518e-01 2.380562e-01 -1.504705e-01
2.185932e-01 3.668775e-01 5.674296e-01 5.107350e-01 2.224966e-01 -1.666116e-01
2.205968e-01 3.663292e-01 5.636465e-01 5.009162e-01 2.070799e-01 -1.822960e-01
2.226004e-01 3.657764e-01 5.598429e-01 4.910970e-01 1.918107e-01 -1.975191e-01
2.246040e-01 3.652191e-01 5.560193e-01 4.812795e-01 1.766934e-01 -2.122767e-01
2.266076e-01 3.646573e-01 5.521760e-01 4.714655e-01 1.617324e-01 -2.265650e-01
2.286112e-01 3.640911e-01 5.483133e-01 4.616569e-01 1.469321e-01 -2.403804e-01
2.306148e-01 3.635203e-01 5.444316e-01 4.518556e-01 1.322965e-01 -2.537197e-01
2.326184e-01 3.629452e-01 5.405312e-01 4.420633e-01 1.178300e-01 -2.665801e-01
2.346220e-01 3.623656e-01 5.366125e-01 4.322820e-01 1.035364e-01 -2.789591e-01
2.366257e-01 3.617815e-01 5.326758e-01 4.225135e-01 8.941990e-02 -2.908545e-01
2.386293e-01 3.611931e-01 5.287215e-01 4.127597e-01 7.548421e-02 -3.022645e-01
2.406329e-01 3.606003e-01 5.247500e-01 4.030224e-01 6.173313e-02 -3.131875e-01
2.426365e-01 3.600031e-01 5.207616e-01 3.933033e-01 4.817034e-02 -3.236226e-01
2.446401e-01 3.594015e-01 5.167566e-01 3.836043e-01 3.479943e-02 -3.335688e-01
2.466437e-01 3.587956e-01 5.127355e-01 3.739273e-01 2.162387e-02 -3.430257e-01
2.486473e-01 3.581853e-01 5.086986e-01 3.642739e-01 8.647059e-03 -3.519933e-01
2.506509e-01 3.575707e-01 5.046463e-01 3.546460e-01 -4.127729e-03 -3.604716e-01
2.526545e-01 3.569519e-01 5.005789e-01 3.450454e-01 -1.669731e-02 -3.684612e-01
2.546581e-01 3.563287e-01 4.964968e-01 3.354737e-01 -2.905860e-02 -3.759630e-01
2.566617e-01 3.557012e-01 4.924003e-01 3.259329e-01 -4.120861e-02 -3.829783e-01
2.586653e-01 3.550695e-01 4.882899e-01 3.164245e-01 -5.314448e-02 -3.895085e-01
2.606689e-01 3.544335e-01 4.841659e-01 3.069503e-01 -6.486343e-02 -3.955555e-01
2.626725e-01 3.537933e-01 4.800286e-01 2.975120e-01 -7.636280e-02 -4.011215e-01
2.646762e-01 3.531489e-01 4.758785e-01 2.881113e-01 -8.764003e-02 -4.062089e-01
2.666798e-01 3.525003e-01 4.717159e-01 2.787500e-01 -9.869267e-02 -4.108205e-01
2.686834e-01 3.518475e-01 4.675412e-01 2.694296e-01 -1.095184e-01 -4.149595e-01
2.706870e-01 3.511905e-01 4.633547e-01 2.601518e-01 -1.201149e-01 -4.186293e-01
2.726906e-01 3.505293e-01 4.591569e-01 2.509183e-01 -1.304801e-01 -4.218336e-01
2.746942e-01 3.498641e-01 4.549480e-01 2.417306e-01 -1.406120e-01 -4.245764e-01
2.766978e-01 3.491946e-01 4.507286e-01 2.325905e-01 -1.505087e-01 -4.268620e-01
2.787014e-01 3.485211e-01 4.464989e-01 2.234994e-01 -1.601684e-01 -4.286950e-01
2.807050e-01 3.478435e-01 4.422593e-01 2.144589e-01 -1.695894e-01 -4.300802e-01
2.827086e-01 3.471618e-01 4.380102e-01 2.054707e-01 -1.787701e-01 -4.310229e-01
2.847122e-01 3.464760e-01 4.337519e-01 1.965363e-01 -1.877090e-01 -4.315284e-01
2.867158e-01 3.457862e-01 4.294850e-01 1.876571e-01 -1.964049e-01 -4.316024e-01
2.887194e-01 3.450924e-01 4.252096e-01 1.788347e-01 -2.048564e-01 -4.312509e-01
2.907230e-01 3.443945e-01 4.209263e-01 1.700706e-01 -2.130625e-01 -4.304800e-01
2.927267e-01 3.436927e-01 4.166354e-01 1.613662e-01 -2.210221e-01 -4.292963e-01
2.947303e-01 3.429868e-01 4.123372e-01 1.527230e-01 -2.287343e-01 -4.277063e-01
2.967339e-01 3.422770e-01 4.080321e-01 1.441425e-01 -2.361984e-01 -4.257171e-01
2.987375e-01 3.415633e-01 4.037206e-01 1.356260e-01 -2.434136e-01 -4.233357e-01
3.007411e-01 3.408456e-01 3.994030e-01 1.271749e-01 -2.503794e-01 -4.205695e-01
3.027447e-01 3.401240e-01 3.950796e-01 1.187906e-01 -2.570953e-01 -4.174262e-01
3.047483e-01 3.393985e-01 3.907509e-01 1.104746e-01 -2.635611e-01 -4.139135e-01
3.067519e-01 3.386691e-01 3.864172e-01 1.022280e-01 -2.697764e-01 -4.100394e-01
3.087555e-01 3.379359e-01 3.820789e-01 9.405221e-02 -2.757411e-01 -4.058121e-01
3.107591e-01 3.371988e-01 3.777364e-01 8.594854e-02 -2.814552e-01 -4.012399e-01
3.127627e-01 3.364579e-01 3.733900e-01 7.791825e-02 -2.869189e-01 -3.963315e-01
3.147663e-01 3.357131e-01 3.690402e-01 6.996259e-02 -2.921322e-01 -3.910955e-01
3.167699e-01 3.349646e-01 3.646873e-01 6.208278e-02 -2.970957e-01 -3.855409e-01
3.187735e-01 3.342123e-01 3.603317e-01 5.428002e-02 -3.018095e-01 -3.796766e-01
3.207772e-01 3.334562e-01 3.559737e-01 4.655551e-02 -3.062744e-01 -3.735119e-01
3.227808e-01 3.326964e-01 3.516138e-01 3.891039e-02 -3.104909e-01 -3.670560e-01
3.247844e-01 3.319328e-01 3.472522e-01 3.134581e-02 -3.144598e-01 -3.603185e-01
3.267880e-01 3.311656e-01 3.428895e-01 2.386288e-02 -3.181818e-01 -3.533090e-01
3.287916e-01 3.303947e-01 3.385259e-01 1.646270e-02 -3.216581e-01 -3.460371e-01
3.307952e-01 3.296200e-01 3.341619e-01 9.146324e-03 -3.248896e-01 -3.385126e-01
3.327988e-01 3.288418e-01 3.297978e-01 1.914804e-03 -3.278774e-01 -3.307454e-01
3.348024e-01 3.280599e-01 3.254339e-01 -5.230842e-03 -3.306229e-01 -3.227456e-01
3.368060e-01 3.272744e-01 3.210708e-01 -1.228962e-02 -3.331274e-01 -3.145232e-01
3.388096e-01 3.264852e-01 3.167086e-01 -1.926055e-02 -3.353924e-01 -3.060884e-01
3.408132e-01 3.256925e-01 3.123478e-01 -2.614269e-02 -3.374193e-01 -2.974514e-01
3.428168e-01 3.248963e-01 3.079888e-01 -3.293512e-02 -3.392100e-01 -2.886225e-01
3.448204e-01 3.240965e-01 3.036319e-01 -3.963694e-02 -3.407660e-01 -2.796119e-01
3.468240e-01 3.232931e-01 2.992775e-01 -4.624727e-02 -3.420893e-01 -2.704302e-01
3.488277e-01 3.224863e-01 2.949260e-01 -5.276527e-02 -3.431818e-01 -2.610876e-01
3.508313e-01 3.216760e-01 2.905777e-01 -5.919011e-02 -3.440455e-01 -2.515946e-01
3.528349e-01 3.208622e-01 2.862330e-01 -6.552100e-02 -3.446826e-01 -2.419616e-01
3.548385e-01 3.200449e-01 2.818922e-01 -7.175716e-02 -3.450952e-01 -2.321991e-01
3.568421e-01 3.192242e-01 2.775558e-01 -7.789785e-02 -3.452856e-01 -2.223176e-01
3.588457e-01 3.184001e-01 2.732241e-01 -8.394234e-02 -3.452563e-01 -2.123274e-01
3.608493e-01 3.175726e-01 2.688974e-01 -8.988994e-02 -3.450096e-01 -2.022391e-01
3.628529e-01 3.167418e-01 2.645761e-01 -9.573999e-02 -3.445482e-01 -1.920629e-01
3.648565e-01 3.159076e-01 2.602605e-01 -1.014918e-01 -3.438746e-01 -1.818094e-01
3.668601e-01 3.150700e-01 2.559511e-01 -1.071449e-01 -3.429916e-01 -1.714887e-01
3.688637e-01 3.142291e-01 2.516482e-01 -1.126985e-01 -3.419020e-01 -1.611113e-01
3.708673e-01 3.133850e-01 2.473521e-01 -1.181521e-01 -3.406085e-01 -1.506873e-01
3.728709e-01 3.125375e-01 2.430631e-01 -1.235052e-01 -3.391142e-01 -1.402268e-01
3.748745e-01 3.116868e-01 2.387817e-01 -1.287573e-01 -3.374221e-01 -1.297401e-01
3.768782e-01 3.108329e-01 2.345082e-01 -1.339079e-01 -3.355352e-01 -1.192370e-01
3.788818e-01 3.099757e-01 2.302429e-01 -1.389565e-01 -3.334567e-01 -1.087275e-01
3.808854e-01 3.091154e-01 2.259862e-01 -1.439027e-01 -3.311897e-01 -9.822146e-02
3.828890e-01 3.082518e-01 2.217384e-01 -1.487461e-01 -3.287377e-01 -8.772861e-02
3.848926e-01 3.073851e-01 2.174999e-01 -1.534864e-01 -3.261039e-01 -7.725856e-02
3.868962e-01 3.065153e-01 2.132710e-01 -1.581230e-01 -3.232917e-01 -6.682084e-02
3.888998e-01 3.056423e-01 2.090520e-01 -1.626558e-01 -3.203046e-01 -5.642482e-02
3.909034e-01 3.047663e-01 2.048433e-01 -1.670845e-01 -3.171462e-01 -4.607977e-02
3.929070e-01 3.038871e-01 2.006452e-01 -1.714086e-01 -3.138199e-01 -3.579483e-02
3.949106e-01 3.030050e-01 1.964581e-01 -1.756281e-01 -3.103295e-01 -2.557897e-02
3.969142e-01 3.021197e-01 1.922823e-01 -1.797427e-01 -3.066786e-01 -1.544105e-02
3.989178e-01 3.012315e-01 1.881182e-01 -1.837522e-01 -3.028709e-01 -5.389751e-03
4.009214e-01 3.003402e-01 1.839660e-01 -1.876565e-01 -2.989103e-01 4.566399e-03
4.029251e-01 2.994460e-01 1.798260e-01 -1.914553e-01 -2.948005e-01 1.441903e-02
4.049287e-01 2.985488e-01 1.756987e-01 -1.951486e-01 -2.905454e-01 2.415995e-02
4.069323e-01 2.976487e-01 1.715843e-01 -1.987362e-01 -2.861490e-01 3.378114e-02
4.089359e-01 2.967457e-01 1.674832e-01 -2.022182e-01 -2.816151e-01 4.327475e-02
4.109395e-01 2.958398e-01 1.633956e-01 -2.055945e-01 -2.769478e-01 5.263313e-02
4.129431e-01 2.949310e-01 1.593220e-01 -2.088651e-01 -2.721511e-01 6.184883e-02
4.149467e-01 2.940193e-01 1.552625e-01 -2.120300e-01 -2.672290e-01 7.091456e-02
4.169503e-01 2.931048e-01 1.512176e-01 -2.150892e-01 -2.621857e-01 7.982327e-02
4.189539e-01 2.921875e-01 1.471875e-01 -2.180428e-01 -2.570252e-01 8.856808e-02
4.209575e-01 2.912675e-01 1.431726e-01 -2.208909e-01 -2.517516e-01 9.714235e-02
4.229611e-01 2.903446e-01 1.391731e-01 -2.236337e-01 -2.463692e-01 1.055396e-01
4.249647e-01 2.894190e-01 1.351894e-01 -2.262712e-01 -2.408821e-01 1.137537e-01
4.269683e-01 2.884907e-01 1.312218e-01 -2.288037e-01 -2.352945e-01 1.217785e-01
4.289719e-01 2.875597e-01 1.272705e-01 -2.312313e-01 -2.296107e-01 1.296083e-01
4.309756e-01 2.866260e-01 1.233359e-01 -2.335542e-01 -2.238348e-01 1.372375e-01
4.329792e-01 2.856896e-01 1.194182e-01 -2.357728e-01 -2.179712e-01 1.446609e-01
4.349828e-01 2.847506e-01 1.155178e-01 -2.378872e-01 -2.120240e-01 1.518732e-01
4.369864e-01 2.838089e-01 1.116349e-01 -2.398979e-01 -2.059976e-01 1.588696e-01
4.389900e-01 2.828647e-01 1.077699e-01 -2.418050e-01 -1.998962e-01 1.656456e-01
4.409936e-01 2.819179e-01 1.039230e-01 -2.436089e-01 -1.937242e-01 1.721967e-01
4.429972e-01 2.809685e-01 1.000945e-01 -2.453101e-01 -1.874857e-01 1.785187e-01
4.450008e-01 2.800166e-01 9.628462e-02 -2.469088e-01 -1.811850e-01 1.846078e-01
4.470044e-01 2.790622e-01 9.249376e-02 -2.484056e-01 -1.748265e-01 1.904603e-01
4.490080e-01 2.781053e-01 8.872213e-02 -2.498009e-01 -1.684145e-01 1.960727e-01
4.510116e-01 2.771460e-01 8.497001e-02 -2.510950e-01 -1.619531e-01 2.014419e-01
4.530152e-01 2.761841e-01 8.123768e-02 -2.522886e-01 -1.554467e-01 2.065651e-01
4.550188e-01 2.752199e-01 7.752540e-02 -2.533821e-01 -1.488994e-01 2.114394e-01
4.570224e-01 2.742533e-01 7.383343e-02 -2.543761e-01 -1.423156e-01 2.160624e-01
4.590261e-01 2.732843e-01 7.016205e-02 -2.552711e-01 -1.356995e-01 2.204321e-01
4.610297e-01 2.723129e-01 6.651151e-02 -2.560677e-01 -1.290552e-01 2.245464e-01
4.630333e-01 2.713392e-01 6.288206e-02 -2.567664e-01 -1.223869e-01 2.284036e-01
4.650369e-01 2.703631e-01 5.927396e-02 -2.573680e-01 -1.156989e-01 2.320024e-01
4.670405e-01 2.693848e-01 5.568747e-02 -2.578731e-01 -1.089952e-01 2.353415e-01
4.690441e-01 2.684042e-01 5.212284e-02 -2.582822e-01 -1.022800e-01 2.384199e-01
4.710477e-01 2.674214e-01 4.858030e-02 -2.585962e-01 -9.555739e-02 2.412371e-01
4.730513e-01 2.664363e-01 4.506010e-02 -2.588157e-01 -8.883139e-02 2.437924e-01
4.750549e-01 2.654491e-01 4.156249e-02 -2.589415e-01 -8.210605e-02 2.460858e-01
4.770585e-01 2.644596e-01 3.808770e-02 -2.589742e-01 -7.538538e-02 2.481171e-01
4.790621e-01 2.634680e-01 3.463596e-02 -2.589147e-01 -6.867333e-02 2.498868e-01
4.810657e-01 2.624743e-01 3.120750e-02 -2.587638e-01 -6.197384e-02 2.513953e-01
4.830693e-01 2.614784e-01 2.780257e-02 -2.585222e-01 -5.529081e-02 2.526433e-01
4.850729e-01 2.604805e-01 2.442137e-02 -2.581909e-01 -4.862808e-02 2.536318e-01
4.870766e-01 2.594805e-01 2.106414e-02 -2.577706e-01 -4.198946e-02 2.543619e-01
4.890802e-01 2.584784e-01 1.773108e-02 -2.572621e-01 -3.537873e-02 2.548352e-01
4.910838e-01 2.574744e-01 1.442243e-02 -2.566665e-01 -2.879961e-02 2.550533e-01
4.930874e-01 2.564683e-01 1.113839e-02 -2.559846e-01 -2.225577e-02 2.550180e-01
4.950910e-01 2.554602e-01 7.879172e-03 -2.552172e-01 -1.575085e-02 2.547314e-01
4.970946e-01 2.544502e-01 4.644984e-03 -2.543654e-01 -9.288421e-03 2.541959e-01
4.990982e-01 2.534383e-01 1.436030e-03 -2.534302e-01 -2.872014e-03 2.534139e-01
5.011018e-01 2.524245e-01 -1.747490e-03 -2.524124e-01 3.494896e-03 2.523882e-01
5.031054e-01 2.514087e-01 -4.905377e-03 -2.513130e-01 9.808886e-03 2.511216e-01
5.051090e-01 2.503911e-01 -8.037437e-03 -2.501331e-01 1.606659e-02 2.496174e-01
5.071126e-01 2.493717e-01 -1.114348e-02 -2.488737e-01 2.226471e-02 2.478788e-01
5.091162e-01 2.483504e-01 -1.422331e-02 -2.475358e-01 2.839998e-02 2.459093e-01
5.111198e-01 2.473274e-01 -1.727676e-02 -2.461205e-01 3.446921e-02 2.437127e-01
5.131234e-01 2.463026e-01 -2.030363e-02 -2.446289e-01 4.046929e-02 2.412928e-01
5.151271e-01 2.452760e-01 -2.330375e-02 -2.430619e-01 4.639713e-02 2.386537e-01
5.171307e-01 2.442477e-01 -2.627694e-02 -2.414207e-01 5.224975e-02 2.357995e-01
5.191343e-01 2.432177e-01 -2.922303e-02 -2.397065e-01 5.802419e-02 2.327348e-01
5.211379e-01 2.421860e-01 -3.214186e-02 -2.379203e-01 6.371760e-02 2.294640e-01
5.231415e-01 2.411527e-01 -3.503326e-02 -2.360633e-01 6.932715e-02 2.259918e-01
5.251451e-01 2.401177e-01 -3.789706e-02 -2.341365e-01 7.485012e-02 2.223232e-01
5.271487e-01 2.390811e-01 -4.073310e-02 -2.321413e-01 8.028384e-02 2.184631e-01
5.291523e-01 2.380430e-01 -4.354124e-02 -2.300787e-01 8.562572e-02 2.144166e-01
5.311559e-01 2.370032e-01 -4.632132e-02 -2.279499e-01 9.087321e-02 2.101891e-01
5.331595e-01 2.359620e-01 -4.907319e-02 -2.257562e-01 9.602388e-02 2.057860e-01
5.351631e-01 2.349192e-01 -5.179671e-02 -2.234987e-01 1.010753e-01 2.012128e-01
5.371667e-01 2.338749e-01 -5.449173e-02 -2.211786e-01 1.060253e-01 1.964752e-01
5.391703e-01 2.328292e-01 -5.715812e-02 -2.187972e-01 1.108715e-01 1.915789e-01
5.411739e-01 2.317820e-01 -5.979574e-02 -2.163557e-01 1.156118e-01 1.865299e-01
5.431776e-01 2.307333e-01 -6.240446e-02 -2.138554e-01 1.202441e-01 1.813340e-01
5.451812e-01 2.296833e-01 -6.498415e-02 -2.112974e-01 1.247664e-01 1.759973e-01
5.471848e-01 2.286319e-01 -6.753469e-02 -2.086831e-01 1.291768e-01 1.705261e-01
5.491884e-01 2.275792e-01 -7.005595e-02 -2.060138e-01 1.334734e-01 1.649265e-01
5.511920e-01 2.265251e-01 -7.254783e-02 -2.032906e-01 1.376545e-01 1.592049e-01
5.531956e-01 2.254697e-01 -7.501019e-02 -2.005150e-01 1.417183e-01 1.533676e-01
5.551992e-01 2.244130e-01 -7.744294e-02 -1.976882e-01 1.456634e-01 1.474210e-01
5.572028e-01 2.233551e-01 -7.984596e-02 -1.948114e-01 1.494880e-01 1.413718e-01
5.592064e-01 2.222959e-01 -8.221916e-02 -1.918861e-01 1.531908e-01 1.352264e-01
5.612100e-01 2.212355e-01 -8.456242e-02 -1.889134e-01 1.567704e-01 1.289914e-01
5.632136e-01 2.201740e-01 -8.687566e-02 -1.858948e-01 1.602255e-01 1.226734e-01
5.652172e-01 2.191112e-01 -8.915878e-02 -1.828315e-01 1.635550e-01 1.162792e-01
5.672208e-01 2.180473e-01 -9.141169e-02 -1.797249e-01 1.667575e-01 1.098154e-01
5.692244e-01 2.169823e-01 -9.363431e-02 -1.765764e-01 1.698322e-01 1.032887e-01
5.712281e-01 2.159162e-01 -9.582654e-02 -1.733871e-01 1.727781e-01 9.670588e-02
5.732317e-01 2.148491e-01 -9.798832e-02 -1.701586e-01 1.755942e-01 9.007361e-02
5.752353e-01 2.137809e-01 -1.001196e-01 -1.668921e-01 1.782798e-01 8.339864e-02
5.772389e-01 2.127116e-01 -1.022202e-01 -1.635889e-01 1.808341e-01 7.668770e-02
5.792425e-01 2.116414e-01 -1.042902e-01 -1.602505e-01 1.832565e-01 6.994748e-02
5.812461e-01 2.105701e-01 -1.063294e-01 -1.568781e-01 1.855465e-01 6.318470e-02
5.832497e-01 2.094980e-01 -1.083378e-01 -1.534732e-01 1.877035e-01 5.640601e-02
5.852533e-01 2.084249e-01 -1.103153e-01 -1.500370e-01 1.897271e-01 4.961807e-02
5.872569e-01 2.073508e-01 -1.122620e-01 -1.465710e-01 1.916171e-01 4.282746e-02
5.892605e-01 2.062759e-01 -1.141776e-01 -1.430765e-01 1.933732e-01 3.604076e-02
5.912641e-01 2.052002e-01 -1.160623e-01 -1.395548e-01 1.949952e-01 2.926448e-02
5.932677e-01 2.041236e-01 -1.179159e-01 -1.360072e-01 1.964830e-01 2.250508e-02
5.952713e-01 2.030462e-01 -1.197383e-01 -1.324353e-01 1.978367e-01 1.576897e-02
5.972749e-01 2.019680e-01 -1.215297e-01 -1.288402e-01 1.990564e-01 9.062488e-03
5.992786e-01 2.008890e-01 -1.232899e-01 -1.252234e-01 2.001421e-01 2.391904e-03
6.012822e-01 1.998093e-01 -1.250188e-01 -1.215862e-01 2.010942e-01 -4.236585e-03
6.032858e-01 1.987289e-01 -1.267166e-01 -1.179299e-01 2.019128e-01 -1.081686e-02
6.052894e-01 1.976478e-01 -1.283830e-01 -1.142559e-01 2.025985e-01 -1.734290e-02
6.072930e-01 1.965660e-01 -1.300182e-01 -1.105656e-01 2.031517e-01 -2.380875e-02
6.092966e-01 1.954835e-01 -1.316222e-01 -1.068602e-01 2.035728e-01 -3.020858e-02
6.113002e-01 1.944005e-01 -1.331948e-01 -1.031412e-01 2.038626e-01 -3.653663e-02
6.133038e-01 1.933168e-01 -1.347360e-01 -9.940978e-02 2.040217e-01 -4.278727e-02
6.153074e-01 1.922326e-01 -1.362460e-01 -9.566734e-02 2.040508e-01 -4.895496e-02
6.173110e-01 1.911478e-01 -1.377247e-01 -9.191519e-02 2.039509e-01 -5.503428e-02
6.193146e-01 1.900624e-01 -1.391720e-01 -8.815466e-02 2.037227e-01 -6.101993e-02
6.213182e-01 1.889766e-01 -1.405880e-01 -8.438704e-02 2.033672e-01 -6.690674e-02
6.233218e-01 1.878903e-01 -1.419727e-01 -8.061365e-02 2.028855e-01 -7.268965e-02
6.253255e-01 1.868035e-01 -1.433261e-01 -7.683578e-02 2.022787e-01 -7.836373e-02
6.273291e-01 1.857163e-01 -1.446482e-01 -7.305474e-02 2.015480e-01 -8.392421e-02
6.293327e-01 1.846287e-01 -1.459390e-01 -6.927181e-02 2.006946e-01 -8.936642e-02
6.313363e-01 1.835407e-01 -1.471986e-01 -6.548826e-02 1.997198e-01 -9.468586e-02
6.333399e-01 1.824523e-01 -1.484269e-01 -6.170538e-02 1.986249e-01 -9.987815e-02
6.353435e-01 1.813636e-01 -1.496241e-01 -5.792442e-02 1.974115e-01 -1.049391e-01
6.373471e-01 1.802745e-01 -1.507901e-01 -5.414665e-02 1.960809e-01 -1.098646e-01
6.393507e-01 1.791852e-01 -1.519250e-01 -5.037331e-02 1.946347e-01 -1.146508e-01
6.413543e-01 1.780956e-01 -1.530287e-01 -4.660563e-02 1.930746e-01 -1.192938e-01
6.433579e-01 1.770058e-01 -1.541014e-01 -4.284486e-02 1.914022e-01 -1.237902e-01
6.453615e-01 1.759157e-01 -1.551432e-01 -3.909221e-02 1.896193e-01 -1.281364e-01
6.473651e-01 1.748254e-01 -1.561539e-01 -3.534889e-02 1.877275e-01 -1.323292e-01
6.493687e-01 1.737350e-01 -1.571338e-01 -3.161610e-02 1.857288e-01 -1.363654e-01
6.513723e-01 1.726444e-01 -1.580828e-01 -2.789504e-02 1.836250e-01 -1.402422e-01
6.533760e-01 1.715536e-01 -1.590010e-01 -2.418689e-02 1.814181e-01 -1.439567e-01
6.553796e-01 1.704628e-01 -1.598884e-01 -2.049281e-02 1.791100e-01 -1.475064e-01
6.573832e-01 1.693719e-01 -1.607452e-01 -1.681396e-02 1.767028e-01 -1.508888e-01
6.593868e-01 1.682809e-01 -1.615714e-01 -1.315149e-02 1.741985e-01 -1.541016e-01
6.613904e-01 1.671899e-01 -1.623670e-01 -9.506542e-03 1.715993e-01 -1.571428e-01
6.633940e-01 1.660988e-01 -1.631322e-01 -5.880227e-03 1.689074e-01 -1.600104e-01
6.653976e-01 1.650078e-01 -1.638670e-01 -2.273661e-03 1.661250e-01 -1.627028e-01
6.674012e-01 1.639168e-01 -1.645715e-01 1.312060e-03 1.632542e-01 -1.652184e-01
6.694048e-01 1.628259e-01 -1.652458e-01 4.875848e-03 1.602975e-01 -1.675557e-01
6.714084e-01 1.617350e-01 -1.658900e-01 8.416634e-03 1.572571e-01 -1.697136e-01
6.734120e-01 1.606442e-01 -1.665041e-01 1.193336e-02 1.541354e-01 -1.716911e-01
6.754156e-01 1.595536e-01 -1.670882e-01 1.542497e-02 1.509348e-01 -1.734874e-01
6.774192e-01 1.584631e-01 -1.676425e-01 1.889045e-02 1.476578e-01 -1.751016e-01
6.794228e-01 1.573728e-01 -1.681670e-01 2.232877e-02 1.443067e-01 -1.765335e-01
6.814265e-01 1.562827e-01 -1.686619e-01 2.573894e-02 1.408842e-01 -1.777826e-01
6.834301e-01 1.551928e-01 -1.691272e-01 2.911996e-02 1.373926e-01 -1.788488e-01
6.854337e-01 1.541031e-01 -1.695631e-01 3.247086e-02 1.338347e-01 -1.797321e-01
6.874373e-01 1.530138e-01 -1.699696e-01 3.579068e-02 1.302129e-01 -1.804328e-01
6.894409e-01 1.519246e-01 -1.703469e-01 3.907848e-02 1.265298e-01 -1.809512e-01
6.914445e-01 1.508358e-01 -1.706952e-01 4.233333e-02 1.227881e-01 -1.812880e-01
6.934481e-01 1.497474e-01 -1.710144e-01 4.555432e-02 1.189905e-01 -1.814437e-01
6.954517e-01 1.486593e-01 -1.713047e-01 4.874056e-02 1.151395e-01 -1.814194e-01
6.974553e-01 1.475715e-01 -1.715664e-01 5.189116e-02 1.112378e-01 -1.812160e-01
6.994589e-01 1.464842e-01 -1.717994e-01 5.500525e-02 1.072882e-01 -1.808348e-01
7.014625e-01 1.453973e-01 -1.720039e-01 5.808201e-02 1.032933e-01 -1.802772e-01
7.034661e-01 1.443109e-01 -1.721801e-01 6.112058e-02 9.925594e-02 -1.795448e-01
7.054697e-01 1.432249e-01 -1.723281e-01 6.412016e-02 9.517873e-02 -1.786392e-01
7.074733e-01 1.421394e-01 -1.724480e-01 6.707995e-02 9.106446e-02 -1.775622e-01
7.094770e-01 1.410544e-01 -1.725399e-01 6.999918e-02 8.691585e-02 -1.763160e-01
7.114806e-01 1.399699e-01 -1.726041e-01 7.287707e-02 8.273568e-02 -1.749027e-01
7.134842e-01 1.388861e-01 -1.726407e-01 7.571288e-02 7.852668e-02 -1.733245e-01
7.154878e-01 1.378028e-01 -1.726497e-01 7.850589e-02 7.429161e-02 -1.715841e-01
7.174914e-01 1.367201e-01 -1.726315e-01 8.125539e-02 7.003324e-02 -1.696838e-01
7.194950e-01 1.356380e-01 -1.725860e-01 8.396068e-02 6.575431e-02 -1.676266e-01
7.214986e-01 1.345566e-01 -1.725135e-01 8.662109e-02 6.145759e-02 -1.654152e-01
7.235022e-01 1.334759e-01 -1.724142e-01 8.923596e-02 5.714581e-02 -1.630527e-01
7.255058e-01 1.323958e-01 -1.722881e-01 9.180466e-02 5.282172e-02 -1.605421e-01
7.275094e-01 1.313165e-01 -1.721356e-01 9.432656e-02 4.848805e-02 -1.578869e-01
7.295130e-01 1.302379e-01 -1.719566e-01 9.680107e-02 4.414754e-02 -1.550903e-01
7.315166e-01 1.291601e-01 -1.717515e-01 9.922760e-02 3.980290e-02 -1.521558e-01
7.335202e-01 1.280830e-01 -1.715203e-01 1.016056e-01 3.545683e-02 -1.490870e-01
7.355238e-01 1.270068e-01 -1.712633e-01 1.039345e-01 3.111203e-02 -1.458877e-01
7.375275e-01 1.259314e-01 -1.709806e-01 1.062138e-01 2.677116e-02 -1.425617e-01
7.395311e-01 1.248568e-01 -1.706724e-01 1.084429e-01 2.243689e-02 -1.391129e-01
7.415347e-01 1.237832e-01 -1.703389e-01 1.106215e-01 1.811185e-02 -1.355454e-01
7.435383e-01 1.227104e-01 -1.699803e-01 1.127490e-01 1.379868e-02 -1.318631e-01
7.455419e-01 1.216385e-01 -1.695968e-01 1.148249e-01 9.499965e-03 -1.280704e-01
7.475455e-01 1.205676e-01 -1.691885e-01 1.168489e-01 5.218287e-03 -1.241716e-01
7.495491e-01 1.194976e-01 -1.687556e-01 1.188205e-01 9.562015e-04 -1.201709e-01
7.515527e-01 1.184286e-01 -1.682984e-01 1.207394e-01 -3.283764e-03 -1.160728e-01
7.535563e-01 1.173607e-01 -1.678170e-01 1.226051e-01 -7.499106e-03 -1.118819e-01
7.555599e-01 1.162937e-01 -1.673116e-01 1.244173e-01 -1.168735e-02 -1.076027e-01
7.575635e-01 1.152278e-01 -1.667824e-01 1.261756e-01 -1.584605e-02 -1.032398e-01
7.595671e-01 1.141630e-01 -1.662297e-01 1.278798e-01 -1.997280e-02 -9.879797e-02
7.615707e-01 1.130992e-01 -1.656536e-01 1.295296e-01 -2.406520e-02 -9.428191e-02
7.635743e-01 1.120366e-01 -1.650544e-01 1.311247e-01 -2.812091e-02 -8.969641e-02
7.655780e-01 1.109751e-01 -1.644322e-01 1.326647e-01 -3.213761e-02 -8.504631e-02
7.675816e-01 1.099148e-01 -1.637873e-01 1.341496e-01 -3.611302e-02 -8.033647e-02
7.695852e-01 1.088556e-01 -1.631198e-01 1.355790e-01 -4.004490e-02 -7.557179e-02
7.715888e-01 1.077976e-01 -1.624300e-01 1.369527e-01 -4.393105e-02 -7.075721e-02
7.735924e-01 1.067409e-01 -1.617181e-01 1.382707e-01 -4.776928e-02 -6.589766e-02
7.755960e-01 1.056854e-01 -1.609843e-01 1.395326e-01 -5.155749e-02 -6.099812e-02
7.775996e-01 1.046312e-01 -1.602289e-01 1.407384e-01 -5.529357e-02 -5.606357e-02
7.796032e-01 1.035782e-01 -1.594520e-01 1.418880e-01 -5.897549e-02 -5.109900e-02
7.816068e-01 1.025266e-01 -1.586539e-01 1.429812e-01 -6.260124e-02 -4.610940e-02
7.836104e-01 1.014762e-01 -1.578348e-01 1.440180e-01 -6.616887e-02 -4.109977e-02
7.856140e-01 1.004273e-01 -1.569949e-01 1.449982e-01 -6.967647e-02 -3.607509e-02
7.876176e-01 9.937965e-02 -1.561345e-01 1.459219e-01 -7.312216e-02 -3.104033e-02
7.896212e-01 9.833343e-02 -1.552538e-01 1.467890e-01 -7.650413e-02 -2.600045e-02
7.916248e-01 9.728862e-02 -1.543529e-01 1.475995e-01 -7.982061e-02 -2.096040e-02
7.936285e-01 9.624524e-02 -1.534323e-01 1.483534e-01 -8.306988e-02 -1.592509e-02
7.956321e-01 9.520332e-02 -1.524920e-01 1.490508e-01 -8.625025e-02 -1.089941e-02
7.976357e-01 9.416286e-02 -1.515323e-01 1.496916e-01 -8.936011e-02 -5.888210e-03
7.996393e-01 9.312390e-02 -1.505535e-01 1.502760e-01 -9.239788e-02 -8.963041e-04
8.016429e-01 9.208645e-02 -1.495557e-01 1.508040e-01 -9.536204e-02 4.071534e-03
8.036465e-01 9.105053e-02 -1.485394e-01 1.512758e-01 -9.825112e-02 9.010579e-03
8.056501e-01 9.001617e-02 -1.475045e-01 1.516913e-01 -1.010637e-01 1.391616e-02
8.076537e-01 8.898339e-02 -1.464515e-01 1.520509e-01 -1.037984e-01 1.878364e-02
8.096573e-01 8.795219e-02 -1.453806e-01 1.523546e-01 -1.064540e-01 2.360848e-02
8.116609e-01 8.692262e-02 -1.442919e-01 1.526026e-01 -1.090291e-01 2.838618e-02
8.136645e-01 8.589467e-02 -1.431858e-01 1.527951e-01 -1.115226e-01 3.311229e-02
8.156681e-01 8.486839e-02 -1.420625e-01 1.529323e-01 -1.139333e-01 3.778248e-02
8.176717e-01 8.384377e-02 -1.409223e-01 1.530145e-01 -1.162602e-01 4.239245e-02
8.196754e-01 8.282086e-02 -1.397653e-01 1.530418e-01 -1.185022e-01 4.693799e-02
8.216790e-01 8.179966e-02 -1.385919e-01 1.530145e-01 -1.206583e-01 5.141499e-02
8.236826e-01 8.078019e-02 -1.374023e-01 1.529330e-01 -1.227276e-01 5.581942e-02
8.256862e-01 7.976248e-02 -1.361967e-01 1.527974e-01 -1.247093e-01 6.014731e-02
8.276898e-01 7.874654e-02 -1.349755e-01 1.526082e-01 -1.266025e-01 6.439482e-02
8.296934e-01 7.773240e-02 -1.337388e-01 1.523655e-01 -1.284065e-01 6.855820e-02
8.316970e-01 7.672007e-02 -1.324869e-01 1.520699e-01 -1.301206e-01 7.263377e-02
8.337006e-01 7.570957e-02 -1.312201e-01 1.517216e-01 -1.317442e-01 7.661799e-02
8.357042e-01 7.470093e-02 -1.299386e-01 1.513209e-01 -1.332767e-01 8.050740e-02
8.377078e-01 7.369416e-02 -1.286427e-01 1.508684e-01 -1.347176e-01 8.429866e-02
8.397114e-01 7.268928e-02 -1.273327e-01 1.503643e-01 -1.360664e-01 8.798853e-02
8.417150e-01 7.168632e-02 -1.260087e-01 1.498092e-01 -1.373227e-01 9.157389e-02
8.437186e-01 7.068528e-02 -1.246711e-01 1.492034e-01 -1.384863e-01 9.505174e-02
8.457222e-01 6.968619e-02 -1.233202e-01 1.485474e-01 -1.395567e-01 9.841920e-02
8.477259e-01 6.868907e-02 -1.219561e-01 1.478416e-01 -1.405338e-01 1.016735e-01
8.497295e-01 6.769393e-02 -1.205792e-01 1.470866e-01 -1.414175e-01 1.048120e-01
8.517331e-01 6.670081e-02 -1.191897e-01 1.462828e-01 -1.422075e-01 1.078321e-01
8.537367e-01 6.570971e-02 -1.177879e-01 1.454308e-01 -1.429040e-01 1.107315e-01
8.557403e-01 6.472065e-02 -1.163740e-01 1.445310e-01 -1.435067e-01 1.135080e-01
8.577439e-01 6.373365e-02 -1.149483e-01 1.435840e-01 -1.440159e-01 1.161592e-01
8.597475e-01 6.274874e-02 -1.135111e-01 1.425903e-01 -1.444317e-01 1.186834e-01
8.617511e-01 6.176592e-02 -1.120626e-01 1.415505e-01 -1.447541e-01 1.210785e-01
8.637547e-01 6.078522e-02 -1.106031e-01 1.404652e-01 -1.449836e-01 1.233429e-01
8.657583e-01 5.980666e-02 -1.091329e-01 1.393350e-01 -1.451202e-01 1.254750e-01
8.677619e-01 5.883026e-02 -1.076523e-01 1.381604e-01 -1.451645e-01 1.274731e-01
8.697655e-01 5.785602e-02 -1.061614e-01 1.369420e-01 -1.451168e-01 1.293362e-01
8.717691e-01 5.688398e-02 -1.046606e-01 1.356805e-01 -1.449775e-01 1.310628e-01
8.737727e-01 5.591415e-02 -1.031501e-01 1.343766e-01 -1.447471e-01 1.326520e-01
8.757764e-01 5.494654e-02 -1.016302e-01 1.330308e-01 -1.444262e-01 1.341029e-01
8.777800e-01 5.398118e-02 -1.001012e-01 1.316438e-01 -1.440155e-01 1.354146e-01
8.797836e-01 5.301808e-02 -9.856337e-02 1.302163e-01 -1.435156e-01 1.365866e-01
8.817872e-01 5.205727e-02 -9.701691e-02 1.287490e-01 -1.429271e-01 1.376182e-01
8.837908e-01 5.109875e-02 -9.546212e-02 1.272425e-01 -1.422510e-01 1.385092e-01
8.857944e-01 5.014255e-02 -9.389927e-02 1.256976e-01 -1.414879e-01 1.392592e-01
8.877980e-01 4.918868e-02 -9.232862e-02 1.241149e-01 -1.406388e-01 1.398683e-01
8.898016e-01 4.823716e-02 -9.075045e-02 1.224952e-01 -1.397045e-01 1.403364e-01
8.918052e-01 4.728801e-02 -8.916502e-02 1.208392e-01 -1.386861e-01 1.406637e-01
8.938088e-01 4.634125e-02 -8.757260e-02 1.191476e-01 -1.375846e-01 1.408505e-01
8.958124e-01 4.539689e-02 -8.597346e-02 1.174212e-01 -1.364009e-01 1.408973e-01
8.978160e-01 4.445495e-02 -8.436785e-02 1.156607e-01 -1.351363e-01 1.408047e-01
8.998196e-01 4.351545e-02 -8.275606e-02 1.138669e-01 -1.337918e-01 1.405733e-01
9.018232e-01 4.257841e-02 -8.113834e-02 1.120406e-01 -1.323687e-01 1.402040e-01
9.038269e-01 4.164383e-02 -7.951497e-02 1.101825e-01 -1.308681e-01 1.396978e-01
9.058305e-01 4.071174e-02 -7.788620e-02 1.082934e-01 -1.292914e-01 1.390558e-01
9.078341e-01 3.978216e-02 -7.625230e-02 1.063741e-01 -1.276399e-01 1.382792e-01
9.098377e-01 3.885510e-02 -7.461355e-02 1.044255e-01 -1.259150e-01 1.373694e-01
9.118413e-01 3.793058e-02 -7.297019e-02 1.024482e-01 -1.241180e-01 1.363278e-01
9.138449e-01 3.700861e-02 -7.132251e-02 1.004432e-01 -1.222503e-01 1.351560e-01
9.158485e-01 3.608921e-02 -6.967075e-02 9.841120e-02 -1.203135e-01 1.338558e-01
9.178521e-01 3.517240e-02 -6.801519e-02 9.635306e-02 -1.183091e-01 1.324290e-01
9.198557e-01 3.425819e-02 -6.635608e-02 9.426960e-02 -1.162385e-01 1.308776e-01
9.218593e-01 3.334660e-02 -6.469370e-02 9.216166e-02 -1.141035e-01 1.292035e-01
9.238629e-01 3.243765e-02 -6.302829e-02 9.003007e-02 -1.119055e-01 1.274090e-01
9.258665e-01 3.153135e-02 -6.136012e-02 8.787567e-02 -1.096463e-01 1.254963e-01
9.278701e-01 3.062772e-02 -5.968946e-02 8.569931e-02 -1.073274e-01 1.234679e-01
9.298737e-01 2.972677e-02 -5.801655e-02 8.350184e-02 -1.049507e-01 1.213262e-01
9.318774e-01 2.882852e-02 -5.634167e-02 8.128410e-02 -1.025178e-01 1.190738e-01
9.338810e-01 2.793298e-02 -5.466506e-02 7.904696e-02 -1.000304e-01 1.167134e-01
9.358846e-01 2.704017e-02 -5.298698e-02 7.679127e-02 -9.749051e-02 1.142477e-01
9.378882e-01 2.615011e-02 -5.130770e-02 7.451789e-02 -9.489975e-02 1.116797e-01
9.398918e-01 2.526281e-02 -4.962746e-02 7.222769e-02 -9.226002e-02 1.090122e-01
9.418954e-01 2.437829e-02 -4.794652e-02 6.992154e-02 -8.957315e-02 1.062484e-01
9.438990e-01 2.349656e-02 -4.626513e-02 6.760030e-02 -8.684103e-02 1.033912e-01
9.459026e-01 2.261763e-02 -4.458355e-02 6.526483e-02 -8.406556e-02 1.004440e-01
9.479062e-01 2.174153e-02 -4.290203e-02 6.291602e-02 -8.124864e-02 9.740997e-02
9.499098e-01 2.086826e-02 -4.122082e-02 6.055473e-02 -7.839221e-02 9.429246e-02
9.519134e-01 1.999784e-02 -3.954016e-02 5.818183e-02 -7.549821e-02 9.109487e-02
9.539170e-01 1.913029e-02 -3.786032e-02 5.579820e-02 -7.256862e-02 8.782069e-02
9.559206e-01 1.826562e-02 -3.618152e-02 5.340470e-02 -6.960540e-02 8.447343e-02
9.579242e-01 1.740384e-02 -3.450403e-02 5.100221e-02 -6.661054e-02 8.105669e-02
9.599279e-01 1.654497e-02 -3.282808e-02 4.859161e-02 -6.358605e-02 7.757409e-02
9.619315e-01 1.568903e-02 -3.115393e-02 4.617375e-02 -6.053394e-02 7.402933e-02
9.639351e-01 1.483603e-02 -2.948180e-02 4.374952e-02 -5.745622e-02 7.042613e-02
9.659387e-01 1.398597e-02 -2.781195e-02 4.131978e-02 -5.435492e-02 6.676827e-02
9.679423e-01 1.313889e-02 -2.614462e-02 3.888539e-02 -5.123208e-02 6.305957e-02
9.699459e-01 1.229478e-02 -2.448004e-02 3.644722e-02 -4.808973e-02 5.930386e-02
9.719495e-01 1.145367e-02 -2.281845e-02 3.400614e-02 -4.492992e-02 5.550501e-02
9.739531e-01 1.061556e-02 -2.116008e-02 3.156299e-02 -4.175468e-02 5.166694e-02
9.759567e-01 9.780478e-03 -1.950518e-02 2.911865e-02 -3.856607e-02 4.779355e-02
9.779603e-01 8.948430e-03 -1.785398e-02 2.667396e-02 -3.536612e-02 4.388880e-02
9.799639e-01 8.119430e-03 -1.620670e-02 2.422978e-02 -3.215689e-02 3.995663e-02
9.819675e-01 7.293492e-03 -1.456358e-02 2.178695e-02 -2.894041e-02 3.600102e-02
9.839711e-01 6.470629e-03 -1.292485e-02 1.934631e-02 -2.571872e-02 3.202593e-02
9.859747e-01 5.650855e-03 -1.129074e-02 1.690871e-02 -2.249386e-02 2.803534e-02
9.879784e-01 4.834182e-03 -9.661470e-03 1.447498e-02 -1.926784e-02 2.403323e-02
9.899820e-01 4.020624e-03 -8.037266e-03 1.204595e-02 -1.604270e-02 2.002356e-02
9.919856e-01 3.210193e-03 -6.418352e-03 9.622442e-03 -1.282043e-02 1.601030e-02
9.939892e-01 2.402903e-03 -4.804949e-03 7.205282e-03 -9.603046e-03 1.199738e-02
9.959928e-01 1.598766e-03 -3.197278e-03 4.795283e-03 -6.392529e-03 7.988761e-03
9.979964e-01 7.977937e-04 -1.595556e-03 2.393255e-03 -3.190859e-03 3.988336e-03
1.000000e+00 1.549069e-17 -3.098139e-17 -1.770430e-14 1.627306e-16 7.745346e-17

